An Empirical Study of AI-based Smart Contract Creation

The introduction of large language models (LLMs) like ChatGPT and Google Palm2 for smart contract generation seems to be the first well-established instance of an AI pair programmer. LLMs have access to a large number of open-source smart contracts, enabling them to utilize more extensive code in Solidity than other code generation tools. Although the initial and informal assessments of LLMs for smart contract generation are promising, a systematic evaluation is needed to explore the limits and benefits of these models. The main objective of this study is to assess the quality of generated code provided by LLMs for smart contracts. We also aim to evaluate the impact of the quality and variety of input parameters fed to LLMs. To achieve this aim, we created an experimental setup for evaluating the generated code in terms of validity, correctness, and efficiency. Our study finds crucial evidence of security bugs getting introduced in the generated smart contracts as well as the overall quality and correctness of the code getting impacted. However, we also identified the areas where it can be improved. The paper also proposes several potential research directions to improve the process, quality and safety of generated smart contract codes.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> plan.txt <==
XXXXXXXX Intro 

contributions
# first explore and evaluate AI feasibility and quality for creating smart contract code
# compare chatgpt and coplit
# evaluate using multiple metrics 

XXXXXXXX summarize insight
# chatGPT is more user friendly, generate code from natural language
# models sometimes generate code for old version of compilers

exaples: - now" has been deprecated. Use "block.timestamp
- throw" is deprecated in favour of "revert()", "require()" and "assert()"
- TypeError: "send" and "transfer" are only available for objects of type "address payable", not "address".
- casting of data types

# models cannot distinguish older code and newer code, guess all trained together, the reason code needs to be fixed to work with new version of solidity compiler, features deprecated, or a warning becomes error
# models cannot avoid certain common solidity bugs, like checking result of sending ether
# copy past comment from training data
# prompt engineering plays a critical role for code generation 

XXXXXXX Result subsection

\subsection{prompt engineering analysis}
# verbal description how prompt engineering for both AI tools
# give some example, prompt used and compare these two AI tools
# how code generated depends on the prompt
# obervations example
----> ask chatgpt to generate code, say no vulernability, no overflow, 
--------> does the code have overflow
----> ??

\subsection{code works?}
# discuss code generated, can compile 
# give example, failed to compile, manually correct it
@ do mention, multiple versions, potential reviewer may ask, you may pick the version does not work
# maybe cpplit mostly compiles, chapgpt not? you can compare

\subsection{correctness?}
# for the code, like log function, if there is unit test, it passes unit test or not? after manual correction

\subsectopn{security analysis}
# results from the tools
# table? warning, error message from the tools 

\subsection{quality and performance like gas fee cost, size of the code}
# high level, your assessment how well written the code is
have comment? no comment? ...
# number of lines (code)
# gas fees



+++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++

1. generate the code in a more systematic way -> USE API
2. Overahul methodology section
3. Follow Amin's paper for Q1,R1 format
4. Use more security analysis tools


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> review.txt <==
--- review 2 ---

Time	Mar 23, 19:13
Overall evaluation	
-2: (reject)
The paper investigates the quality of smart contract code created by means of AI language models such as ChatGPT or CoPilot.

Short assessment:
The topic is interesting and falls within the scope of the WTSC.
However, the paper has been rejected due to the lack of clarity regarding the evaluation procedure and analysis (sections 4-6) and the missing of essential data: the prompts used to generate code.
The structure of the paper can be improved: while sections 2-4 could be improved by minor changes, section 5 would benefit a lot from a clearer structure.
The language could use some improvement, both regarding the use of correct English and precise statements (less repetition, clearer statements).

Detailed remarks:

* 1 Introduction:
- AI-based code generation is well motivated, the choice of smart contracts in general is minimally motivated. There is no motivation as to why Solidity was chosen.
You could indicate why blockchain programs are important, and why Ethereum and Solidity were chosen.
- The contribution statement lists four items, which are essentially just the second one.
Rather mention your methods of comparison, i.e., the aspects that you use for the comparison (e.g.: code quality, comprehensiveness, effectiveness, correctness, bugs, code size, gas) and how you determine the quality of these aspects: expert opinion, metrics?
Do you use the same/similar methods as mentioned in related work?

* 2 Background:
- The choice of topics for the background is quite good.
- The last sentence of the first paragraph is hard to understand, please clarify.
- 2.1 "programmable records" is a confusing term.
The "records" = "ledger" = contents of the Ethereum main chain. Ethereum records a list of transactions in each block of its blockchain (next to the block header). Those records are not programmable.
- "The header of a function is an external function that can only be called from outside": This does not make sense.
Functions declared as external can only be called from outside the current contract.
- "According to the security analysis of Ethereum [28]": THE security analysis of Ethereum does not exist. There are hundreds of security analyses of Ethereum. Your choice of [28] seems rather arbitrary.
According to the security analysis of Kim et al. [28]...
- 2.2 Tools for Evaluating Security Issues: this could include the tools for Ethereum bugs you mention later.

* 3 Code Generation in Smart Contract:
The first paragraph of this section would better be subsection 2.5, while the second paragraph belongs to the section Methodology.

* 4 Methodology: One would expect a description of your approach here, but you only summarize a few bugs in smart contracts and a small selection of existing tools to detect them, both without citing review literature. There are several excellent systematic literature reviews on these two topics (weaknesses in smart contracts and vulnerability detection tools), which have identified far more weaknesses and tools than you mention. Cite some of them.
- If you intend to summarize weaknesses and tools, this would rather be part of the section Background. However, citing reviews would suffice. The description of the tools does not add any info relevant to your study. The list of weaknesses is not in line with the weaknesses you refer to in section 5, e.g., Unchecked Send, Timestamp Dependency, which you do not mention here.
It is preferable to have the descriptions in section 5.4. on the spot.
- In a section Methodology, you should JUSTIFY your selection of weaknesses and tools rather than describing in detail what you picked. Moreover, your description makes the impression of an arbitrary pick. Oyente is so outdated that it is quite useless for Solidity v.0.8.x.
Describe HOW you use your choices for comparison.
Give an overview of the evaluation process, explaining WHY you apply which components.

- In the first paragraph, you promise: "After that, we present how we assess the effectiveness and scalability of our proposed method. We also explore the transferability of the prompts generated by our approach among various models. Additionally, we demonstrate that our approach can detect security vulnerabilities in the code generated by the GPT models."
However, in section Methodology one searches in vain for these aspects, which would in fact be relevant.
If this paragraph is meant as an overview of the evaluation process, (i) please indicate it as such, (ii) refer to the corresponding sections where the details can be found, and (iii) be more specific.

* 5 Experiment Design and Analysis Results.
- 5: it would be better to separate design and results.
The design part would better fit into the section Methodology, so that one has a clear picture of what exactly you are doing.
- 5.2: Why did you chose the three use cases (math functions, voting, and auction)? Do they represent good use cases?
- 5: The results part is confusing as it is intermingled the design and spread over the subsections. Please apply more structure and give an overview of the results e.g., in a table.
- 5: The results cannot be checked due to missing information: it remains unclear what exactly you fed into the two tools (CoPilot and ChatGPT) so that one can assess your approach and the plausibility of your results. As you have three use cases, why don't you provide the prompts (even if only in the appendix)?
- 5.3: It remains unclear which codes you actually generated.
- 5.4: I assume, you used the tools from section 4 here. Tools are not perfect. How did you go about false positives and false negatives? How did you handle diverging tool results? How did you match the tool results to "your" vulnerabilities? Tools have different definitions of the vulnerabilities, which do not necessarily match.
- 5.4: "Unchecked Send" means that the return value of the call (send) is not checked. This is entirely different from "Unauthorized Ether transfer" where something went wrong with the authorization of who is allowed to call a function that transfers Ether.
- 5.5 gas consumption: "The handwritten contracts often contain more code like modifiers, attribute access functions, requirement checks, etc." in the first paragraph on page 13 is repeated in the last paragraph of the page. Moreover, isn't it kind of useless to list reduced gas costs if they are achieved by reduced security?

* 6 Observation and Analysis
- paragraph two is largely repeated in paragraph three, but it does not serve as an overview either.
- "The effectiveness of GPT-based tools in generating smart contract code largely depends on the quality of the prompt used." This is the major weak point of your paper: You hide the most essential part of this study by not clearly laying out the prompts you used. Moreover, you should have discussed prompt engineering at least to an extent so that you can justify what you used as a prompt. In any case, you did not derive this statement from your study. If it is so obvious (which I think it is), there is definitely a need to address it. After all, it is at the core of your study.

Reviewer's confidence	
4: (high)

--- review 3 ---

Time	Mar 30, 19:41
Overall evaluation	
-2: (reject)
The paper addresses the problem of evaluating the effectiveness of Large Language Models (LLMs) to generate Solidity contracts from textual specifications. In particular, the authors consider two mainstream LLM tools: ChatGPT (v2) and GitHub Copilot. The goal is to evaluate their correctness and security on a series of use cases, and to compare the machine-generated and human-generated code with respect to gas cost and size.

Although the problem is super-interesting, the paper largely fails to provide useful answers. The main concern is about the (lack of a) research methodology followed by the authors to validate the two tools under examination. Indeed, the results reported in the paper do not seem to follow from the systematic application of a methodology: rather, they seem the result of random experiments, and therefore they do not provide any general insights about the tools under examination.

Similar concerns apply to the writing. In particular, the organization is quite poor, as some parts of the text fail to follow a clear logical path. For instance, the initial paragraph in Section 4 (“Methodology”) promises to elaborate on the details of the experimental framework, but the rest of the section is a generic background on some well-known vulnerabilities of Ethereum contracts, and on some tools for contract analysis. Similarly, Section 5.1 (“Designing prompts”) is just a generic description of how ChatGPT works. Section 5.4 (“Security analysis”), again, describes some well-known attacks on Ethereum contracts, with a very weak link to the experimental results obtained by the authors.

Summing up, the paper misses the opportunity to give a useful contribution on perhaps the trendiest topic of the moment.

Reviewer's confidence	
5: (expert)



Rewvierr 2:

The main points of the review are:

The paper is well-motivated, but the choice of smart contracts and Solidity is not well-explained.
The evaluation procedure and analysis are not clear.
The prompts used to generate code are missing.
The structure of the paper could be improved.
The language could be improved.
The reviewer recommends that the authors:

Provide more motivation for the choice of smart contracts and Solidity.
Clarify the evaluation procedure and analysis.
Provide the prompts used to generate code.
Improve the structure of the paper.
Improve the language of the paper.

R3

Sure. Here is a summary of the review:

The paper addresses an interesting problem, but the authors do not provide a clear research methodology or useful answers.
The writing is poor, with some parts of the text failing to follow a clear logical path.
The paper misses the opportunity to give a useful contribution on an important topic.
The reviewer recommends that the authors:

Provide a clear research methodology and follow it systematically.
Organize the paper better and make sure that all parts of the text follow a clear logical path.
Provide more detailed and useful answers to the research questions.
Improve the writing style and make the paper more readable.
